lpcde: Estimation and Inference for Local Polynomial Conditional Density Estimators

This paper discusses the R package lpcde, which stands for local polynomial conditional density estimation. It implements the kernel-based local polynomial smoothing methods introduced in Cattaneo, Chandak, Jansson, Ma (2024) for statistical estimation and inference of conditional distributions, densities, and derivatives thereof. The package offers mean square error optimal bandwidth selection and associated point estimators, as well as uncertainty quantification based on robust bias correction both pointwise (e.g., confidence intervals) and uniformly (e.g., confidence bands) over evaluation points. The methods implemented are boundary adaptive whenever the data is compactly supported. The package also implements regularized conditional density estimation methods, ensuring the resulting density estimate is non-negative and integrates to one. We contrast the functionalities of lpcde with existing open-source packages for conditional density estimation, and showcase its main features using simulated and real datasets. An abbreviated version of this article is published in Cattaneo, Chandak, Jansson, Ma (2025 JOSS).

==> wordlist.txt <==
personal_ws-1.1 en 1000 utf-8
AoS
Biometrika
CCJM
CCJM's
CDF
CDFs
CRAN
Calonico
Cattaneo
Chandak
Chernozhukov
Chetverikov
Cov
DeGooijer
EK
Epanechnikov
Eval
FYT
Gijbels
Hoeffding
IMSE
JASA
Jansson
Jianqing
KMT
Kato
Klusowski
LPCondDen
Lipschitz
MSE
Matias
PDFs
PTRF
Pointwise
RBC
Rajita
SES
Studentized
Suprema
UC
Vaart
WBC
Wasserman
Wellner
Xinwei
Yao
Zeitschrift
Zerom
bw
bwselect
ccc
cccc
cccccc
cde
coef
confint
covariate
covariates
cv
datasets
der
discretizing
epanechnikov
eq
estimands
functionals
ggplot
hdrcde
jasa
lc
lpbwcde
lpcde
metrize
minimax
misspecification
monotonicity
mse
nh
nonasymptotic
nonnegative
nonparametric
nonsmooth
nonvanishing
np
npcdens
pointwise
pre
quantile
quantiles
rmse
rnorm
scott
sd
se
semiparametric
simonoff
suprema
supremum
targetted
th
undersmoothing
vcov
wp

